The Co-Ordinated Radio and Infrared Survey for High-Mass Star Formation. V. The CORNISH-South Survey and Catalogue

We present the first high spatial resolution radio continuum survey of the southern Galactic plane. The CORNISH project has mapped the region defined by $295^{\circ} < l < 350^{\circ}$; $|b| < 1^{\circ}$ at 5.5-GHz, with a resolution of 2.5$^{''}$ (FWHM). As with the CORNISH-North survey, this is designed to primarily provide matching radio data to the Spitzer GLIMPSE survey region. The CORNISH-South survey achieved a root mean square noise level of $\sim$ 0.11 mJy beam$^{-1}$, using the 6A configuration of the Australia Telescope Compact Array (ATCA). In this paper, we discuss the observations, data processing and measurements of the source properties. Above a 7$\sigma$ detection limit, 4701 sources were detected, and their ensemble properties show similar distributions with their northern counterparts. The catalogue is highly reliable and is complete to 90 per cent at a flux density level of 1.1 mJy. We developed a new way of measuring the integrated flux densities and angular sizes of non-Gaussian sources. The catalogue primarily provides positions, flux density measurements and angular sizes. All sources with IR counterparts at 8$\mu m$ have been visually classified, utilizing additional imaging data from optical, near-IR, mid-IR, far-IR and sub-millimetre galactic plane surveys. This has resulted in the detection of 524 H II regions of which 255 are ultra-compact H II regions, 287 planetary nebulae, 79 radio stars and 6 massive young stellar objects. The rest of the sources are likely to be extra-galactic. These data are particularly important in the characterization and population studies of compact ionized sources such as UCHII regions and PNe towards the Galactic mid-plane.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style


legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

5.5GHz_Catalogue.txt           catalogue file

Accepted_TIRABOR.tex           latex file accepted paper
Accepted_TIRABOR.pdf           PDF of accepted paper
Accepted_TIRABOR.bbl           .bbl for references
references.bib   	       .bib file for references
 

